New inflationary probes of axion dark matter

If a light axion is present during inflation and becomes part of dark matter afterwards, its quantum fluctuations contribute to dark matter isocurvature. In this article, we introduce a whole new suite of cosmological observables for axion isocurvature, which could help test the presence of axions, as well as its coupling to the inflaton and other heavy spectator fields during inflation such as the radial mode of the Peccei-Quinn field. They include correlated clock signals in the curvature and isocurvature spectra, and mixed cosmological-collider non-Gaussianities involving both curvature and isocurvature fluctuations with shapes and running unconstrained by the current data analyses. Taking into account of the existing strong constraints on axion isocurvature fluctuations from the CMB, these novel signals could still be sizable and potentially observable. In some models, the signals, if observed, could even help us significantly narrow down the range of the inflationary Hubble scale, a crucial parameter difficult to be determined in general, independent of the tensor mode.

==> Proof.txt <==
1. "Please check that the names of all authors on the first page are spelt correctly."

We confirm that all the author names are spelt correctly.

2." In JHEP affiliations are written in the form:
Department, University,
Street, City, Country
Please check each affiliation and provide the missing information if needed."

We confirm that the affiliation information listed is correct. 


3."Please check that all the images are displayed correctly (order, captions, borders,
etc.). Please let us know if there are any problems and provide us with new .pdf,
.png, .jpg or .eps file(s) if necessary."

We are satisfied with how all the images are displayed in this version.

4."If an explicit acknowledgment of funding is required, please ensure that it is indicated
in your article. If an Acknowledgments section is already present, please check that
the information there is complete and correct."

The acknowledgement section in the current version is complete and correct.

5."Please note that the terms of the equation (4.32) have been slightly rearranged along
the lines. Signs and order of the terms have been kept. Please check."

We approve the modification on equation (4.32)

6. Please note that the terms of the equation (4.34) have been slightly rearranged along
the lines. Signs and order of the terms have been kept. Please check.

We approve the modification on equation (4.34)
